No-cost Bell nonlocality certification from quantum tomography and its applications in quantum-magic-resource witnessing

Tomographic measurements are the standard tool for characterizing quantum states, yet they are usually regarded only as means for state reconstruction or fidelity measurement. Here, we show that the same Pauli-basis measurements (X, Y, Z) can be directly employed for the certification of nonlocality at no additional experimental cost. Our framework allows any tomographic data - including archival datasets -- to be reinterpreted in terms of fundamental nonlocality tests. We introduce a generic, constructive method to generate tailored Bell inequalities and showcase their applicability to certify the non-locality of states in realistic experimental scenarios. Recognizing the stabilizer nature of the considered operators, we analyze our inequalities in the context of witnessing quantum magic - a crucial resource for quantum computing. Our approach requires Pauli measurements only and tests the quantum magic solely through the resources present in the state. Our results establish a universal standard that unifies state tomography with nonlocality certification and its application to quantum magic witnessing, thereby streamlining both fundamental studies and practical applications.

==> tomo5._XYZ.csv <==
State;v_crit;            X5;            Y5;Z5;            X4;         X4*X5;         X4*Y5;         X4*Z5;            Y4;         X5*Y4;         Y4*Y5;         Y4*Z5;            Z4;         X5*Z4;         Y5*Z4;         Z4*Z5;            X3;         X3*X5;         X3*Y5;         X3*Z5;         X3*X4;      X3*X4*X5;      X3*X4*Y5;      X3*X4*Z5;         X3*Y4;      X3*X5*Y4;      X3*Y4*Y5;      X3*Y4*Z5;         X3*Z4;      X3*X5*Z4;      X3*Y5*Z4;      X3*Z4*Z5;            Y3;         X5*Y3;         Y3*Y5;         Y3*Z5;         X4*Y3;      X4*X5*Y3;      X4*Y3*Y5;      X4*Y3*Z5;         Y3*Y4;      X5*Y3*Y4;      Y3*Y4*Y5;      Y3*Y4*Z5;         Y3*Z4;      X5*Y3*Z4;      Y3*Y5*Z4;      Y3*Z4*Z5;            Z3;         X5*Z3;         Y5*Z3;         Z3*Z5;         X4*Z3;      X4*X5*Z3;      X4*Y5*Z3;      X4*Z3*Z5;         Y4*Z3;      X5*Y4*Z3;      Y4*Y5*Z3;      Y4*Z3*Z5;         Z3*Z4;      X5*Z3*Z4;      Y5*Z3*Z4;      Z3*Z4*Z5;            X2;         X2*X5;         X2*Y5;         X2*Z5;         X2*X4;      X2*X4*X5;      X2*X4*Y5;      X2*X4*Z5;         X2*Y4;      X2*X5*Y4;      X2*Y4*Y5;      X2*Y4*Z5;         X2*Z4;      X2*X5*Z4;      X2*Y5*Z4;      X2*Z4*Z5;         X2*X3;      X2*X3*X5;      X2*X3*Y5;      X2*X3*Z5;      X2*X3*X4;   X2*X3*X4*X5;   X2*X3*X4*Y5;   X2*X3*X4*Z5;      X2*X3*Y4;   X2*X3*X5*Y4;   X2*X3*Y4*Y5;   X2*X3*Y4*Z5;      X2*X3*Z4;   X2*X3*X5*Z4;   X2*X3*Y5*Z4;   X2*X3*Z4*Z5;         X2*Y3;      X2*X5*Y3;      X2*Y3*Y5;      X2*Y3*Z5;      X2*X4*Y3;   X2*X4*X5*Y3;   X2*X4*Y3*Y5;   X2*X4*Y3*Z5;      X2*Y3*Y4;   X2*X5*Y3*Y4;   X2*Y3*Y4*Y5;   X2*Y3*Y4*Z5;      X2*Y3*Z4;   X2*X5*Y3*Z4;   X2*Y3*Y5*Z4;   X2*Y3*Z4*Z5;         X2*Z3;      X2*X5*Z3;      X2*Y5*Z3;      X2*Z3*Z5;      X2*X4*Z3;   X2*X4*X5*Z3;   X2*X4*Y5*Z3;   X2*X4*Z3*Z5;      X2*Y4*Z3;   X2*X5*Y4*Z3;   X2*Y4*Y5*Z3;   X2*Y4*Z3*Z5;      X2*Z3*Z4;   X2*X5*Z3*Z4;   X2*Y5*Z3*Z4;   X2*Z3*Z4*Z5;            Y2;         X5*Y2;         Y2*Y5;         Y2*Z5;         X4*Y2;      X4*X5*Y2;      X4*Y2*Y5;      X4*Y2*Z5;         Y2*Y4;      X5*Y2*Y4;      Y2*Y4*Y5;      Y2*Y4*Z5;         Y2*Z4;      X5*Y2*Z4;      Y2*Y5*Z4;      Y2*Z4*Z5;         X3*Y2;      X3*X5*Y2;      X3*Y2*Y5;      X3*Y2*Z5;      X3*X4*Y2;   X3*X4*X5*Y2;   X3*X4*Y2*Y5;   X3*X4*Y2*Z5;      X3*Y2*Y4;   X3*X5*Y2*Y4;   X3*Y2*Y4*Y5;   X3*Y2*Y4*Z5;      X3*Y2*Z4;   X3*X5*Y2*Z4;   X3*Y2*Y5*Z4;   X3*Y2*Z4*Z5;         Y2*Y3;      X5*Y2*Y3;      Y2*Y3*Y5;      Y2*Y3*Z5;      X4*Y2*Y3;   X4*X5*Y2*Y3;   X4*Y2*Y3*Y5;   X4*Y2*Y3*Z5;      Y2*Y3*Y4;   X5*Y2*Y3*Y4;   Y2*Y3*Y4*Y5;   Y2*Y3*Y4*Z5;      Y2*Y3*Z4;   X5*Y2*Y3*Z4;   Y2*Y3*Y5*Z4;   Y2*Y3*Z4*Z5;         Y2*Z3;      X5*Y2*Z3;      Y2*Y5*Z3;      Y2*Z3*Z5;      X4*Y2*Z3;   X4*X5*Y2*Z3;   X4*Y2*Y5*Z3;   X4*Y2*Z3*Z5;      Y2*Y4*Z3;   X5*Y2*Y4*Z3;   Y2*Y4*Y5*Z3;   Y2*Y4*Z3*Z5;      Y2*Z3*Z4;   X5*Y2*Z3*Z4;   Y2*Y5*Z3*Z4;   Y2*Z3*Z4*Z5;            Z2;         X5*Z2;         Y5*Z2;         Z2*Z5;         X4*Z2;      X4*X5*Z2;      X4*Y5*Z2;      X4*Z2*Z5;         Y4*Z2;      X5*Y4*Z2;      Y4*Y5*Z2;      Y4*Z2*Z5;         Z2*Z4;      X5*Z2*Z4;      Y5*Z2*Z4;      Z2*Z4*Z5;         X3*Z2;      X3*X5*Z2;      X3*Y5*Z2;      X3*Z2*Z5;      X3*X4*Z2;   X3*X4*X5*Z2;   X3*X4*Y5*Z2;   X3*X4*Z2*Z5;      X3*Y4*Z2;   X3*X5*Y4*Z2;   X3*Y4*Y5*Z2;   X3*Y4*Z2*Z5;      X3*Z2*Z4;   X3*X5*Z2*Z4;   X3*Y5*Z2*Z4;   X3*Z2*Z4*Z5;         Y3*Z2;      X5*Y3*Z2;      Y3*Y5*Z2;      Y3*Z2*Z5;      X4*Y3*Z2;   X4*X5*Y3*Z2;   X4*Y3*Y5*Z2;   X4*Y3*Z2*Z5;      Y3*Y4*Z2;   X5*Y3*Y4*Z2;   Y3*Y4*Y5*Z2;   Y3*Y4*Z2*Z5;      Y3*Z2*Z4;   X5*Y3*Z2*Z4;   Y3*Y5*Z2*Z4;   Y3*Z2*Z4*Z5;         Z2*Z3;      X5*Z2*Z3;      Y5*Z2*Z3;      Z2*Z3*Z5;      X4*Z2*Z3;   X4*X5*Z2*Z3;   X4*Y5*Z2*Z3;   X4*Z2*Z3*Z5;      Y4*Z2*Z3;   X5*Y4*Z2*Z3;   Y4*Y5*Z2*Z3;   Y4*Z2*Z3*Z5;      Z2*Z3*Z4;   X5*Z2*Z3*Z4;   Y5*Z2*Z3*Z4;   Z2*Z3*Z4*Z5;            X1;         X1*X5;         X1*Y5;         X1*Z5;         X1*X4;      X1*X4*X5;      X1*X4*Y5;      X1*X4*Z5;         X1*Y4;      X1*X5*Y4;      X1*Y4*Y5;      X1*Y4*Z5;         X1*Z4;      X1*X5*Z4;      X1*Y5*Z4;      X1*Z4*Z5;         X1*X3;      X1*X3*X5;      X1*X3*Y5;      X1*X3*Z5;      X1*X3*X4;   X1*X3*X4*X5;   X1*X3*X4*Y5;   X1*X3*X4*Z5;      X1*X3*Y4;   X1*X3*X5*Y4;   X1*X3*Y4*Y5;   X1*X3*Y4*Z5;      X1*X3*Z4;   X1*X3*X5*Z4;   X1*X3*Y5*Z4;   X1*X3*Z4*Z5;         X1*Y3;      X1*X5*Y3;      X1*Y3*Y5;      X1*Y3*Z5;      X1*X4*Y3;   X1*X4*X5*Y3;   X1*X4*Y3*Y5;   X1*X4*Y3*Z5;      X1*Y3*Y4;   X1*X5*Y3*Y4;   X1*Y3*Y4*Y5;   X1*Y3*Y4*Z5;      X1*Y3*Z4;   X1*X5*Y3*Z4;   X1*Y3*Y5*Z4;   X1*Y3*Z4*Z5;         X1*Z3;      X1*X5*Z3;      X1*Y5*Z3;      X1*Z3*Z5;      X1*X4*Z3;   X1*X4*X5*Z3;   X1*X4*Y5*Z3;   X1*X4*Z3*Z5;      X1*Y4*Z3;   X1*X5*Y4*Z3;   X1*Y4*Y5*Z3;   X1*Y4*Z3*Z5;      X1*Z3*Z4;   X1*X5*Z3*Z4;   X1*Y5*Z3*Z4;   X1*Z3*Z4*Z5;         X1*X2;      X1*X2*X5;      X1*X2*Y5;      X1*X2*Z5;      X1*X2*X4;   X1*X2*X4*X5;   X1*X2*X4*Y5;   X1*X2*X4*Z5;      X1*X2*Y4;   X1*X2*X5*Y4;   X1*X2*Y4*Y5;   X1*X2*Y4*Z5;      X1*X2*Z4;   X1*X2*X5*Z4;   X1*X2*Y5*Z4;   X1*X2*Z4*Z5;      X1*X2*X3;   X1*X2*X3*X5;   X1*X2*X3*Y5;   X1*X2*X3*Z5;   X1*X2*X3*X4;X1*X2*X3*X4*X5;X1*X2*X3*X4*Y5;X1*X2*X3*X4*Z5;   X1*X2*X3*Y4;X1*X2*X3*X5*Y4;X1*X2*X3*Y4*Y5;X1*X2*X3*Y4*Z5;   X1*X2*X3*Z4;X1*X2*X3*X5*Z4;X1*X2*X3*Y5*Z4;X1*X2*X3*Z4*Z5;      X1*X2*Y3;   X1*X2*X5*Y3;   X1*X2*Y3*Y5;   X1*X2*Y3*Z5;   X1*X2*X4*Y3;X1*X2*X4*X5*Y3;X1*X2*X4*Y3*Y5;X1*X2*X4*Y3*Z5;   X1*X2*Y3*Y4;X1*X2*X5*Y3*Y4;X1*X2*Y3*Y4*Y5;X1*X2*Y3*Y4*Z5;   X1*X2*Y3*Z4;X1*X2*X5*Y3*Z4;X1*X2*Y3*Y5*Z4;X1*X2*Y3*Z4*Z5;      X1*X2*Z3;   X1*X2*X5*Z3;   X1*X2*Y5*Z3;   X1*X2*Z3*Z5;   X1*X2*X4*Z3;X1*X2*X4*X5*Z3;X1*X2*X4*Y5*Z3;X1*X2*X4*Z3*Z5;   X1*X2*Y4*Z3;X1*X2*X5*Y4*Z3;X1*X2*Y4*Y5*Z3;X1*X2*Y4*Z3*Z5;   X1*X2*Z3*Z4;X1*X2*X5*Z3*Z4;X1*X2*Y5*Z3*Z4;X1*X2*Z3*Z4*Z5;         X1*Y2;      X1*X5*Y2;      X1*Y2*Y5;      X1*Y2*Z5;      X1*X4*Y2;   X1*X4*X5*Y2;   X1*X4*Y2*Y5;   X1*X4*Y2*Z5;      X1*Y2*Y4;   X1*X5*Y2*Y4;   X1*Y2*Y4*Y5;   X1*Y2*Y4*Z5;      X1*Y2*Z4;   X1*X5*Y2*Z4;   X1*Y2*Y5*Z4;   X1*Y2*Z4*Z5;      X1*X3*Y2;   X1*X3*X5*Y2;   X1*X3*Y2*Y5;   X1*X3*Y2*Z5;   X1*X3*X4*Y2;X1*X3*X4*X5*Y2;X1*X3*X4*Y2*Y5;X1*X3*X4*Y2*Z5;   X1*X3*Y2*Y4;X1*X3*X5*Y2*Y4;X1*X3*Y2*Y4*Y5;X1*X3*Y2*Y4*Z5;   X1*X3*Y2*Z4;X1*X3*X5*Y2*Z4;X1*X3*Y2*Y5*Z4;X1*X3*Y2*Z4*Z5;      X1*Y2*Y3;   X1*X5*Y2*Y3;   X1*Y2*Y3*Y5;   X1*Y2*Y3*Z5;   X1*X4*Y2*Y3;X1*X4*X5*Y2*Y3;X1*X4*Y2*Y3*Y5;X1*X4*Y2*Y3*Z5;   X1*Y2*Y3*Y4;X1*X5*Y2*Y3*Y4;X1*Y2*Y3*Y4*Y5;X1*Y2*Y3*Y4*Z5;   X1*Y2*Y3*Z4;X1*X5*Y2*Y3*Z4;X1*Y2*Y3*Y5*Z4;X1*Y2*Y3*Z4*Z5;      X1*Y2*Z3;   X1*X5*Y2*Z3;   X1*Y2*Y5*Z3;   X1*Y2*Z3*Z5;   X1*X4*Y2*Z3;X1*X4*X5*Y2*Z3;X1*X4*Y2*Y5*Z3;X1*X4*Y2*Z3*Z5;   X1*Y2*Y4*Z3;X1*X5*Y2*Y4*Z3;X1*Y2*Y4*Y5*Z3;X1*Y2*Y4*Z3*Z5;   X1*Y2*Z3*Z4;X1*X5*Y2*Z3*Z4;X1*Y2*Y5*Z3*Z4;X1*Y2*Z3*Z4*Z5;         X1*Z2;      X1*X5*Z2;      X1*Y5*Z2;      X1*Z2*Z5;      X1*X4*Z2;   X1*X4*X5*Z2;   X1*X4*Y5*Z2;   X1*X4*Z2*Z5;      X1*Y4*Z2;   X1*X5*Y4*Z2;   X1*Y4*Y5*Z2;   X1*Y4*Z2*Z5;      X1*Z2*Z4;   X1*X5*Z2*Z4;   X1*Y5*Z2*Z4;   X1*Z2*Z4*Z5;      X1*X3*Z2;   X1*X3*X5*Z2;   X1*X3*Y5*Z2;   X1*X3*Z2*Z5;   X1*X3*X4*Z2;X1*X3*X4*X5*Z2;X1*X3*X4*Y5*Z2;X1*X3*X4*Z2*Z5;   X1*X3*Y4*Z2;X1*X3*X5*Y4*Z2;X1*X3*Y4*Y5*Z2;X1*X3*Y4*Z2*Z5;   X1*X3*Z2*Z4;X1*X3*X5*Z2*Z4;X1*X3*Y5*Z2*Z4;X1*X3*Z2*Z4*Z5;      X1*Y3*Z2;   X1*X5*Y3*Z2;   X1*Y3*Y5*Z2;   X1*Y3*Z2*Z5;   X1*X4*Y3*Z2;X1*X4*X5*Y3*Z2;X1*X4*Y3*Y5*Z2;X1*X4*Y3*Z2*Z5;   X1*Y3*Y4*Z2;X1*X5*Y3*Y4*Z2;X1*Y3*Y4*Y5*Z2;X1*Y3*Y4*Z2*Z5;   X1*Y3*Z2*Z4;X1*X5*Y3*Z2*Z4;X1*Y3*Y5*Z2*Z4;X1*Y3*Z2*Z4*Z5;      X1*Z2*Z3;   X1*X5*Z2*Z3;   X1*Y5*Z2*Z3;   X1*Z2*Z3*Z5;   X1*X4*Z2*Z3;X1*X4*X5*Z2*Z3;X1*X4*Y5*Z2*Z3;X1*X4*Z2*Z3*Z5;   X1*Y4*Z2*Z3;X1*X5*Y4*Z2*Z3;X1*Y4*Y5*Z2*Z3;X1*Y4*Z2*Z3*Z5;   X1*Z2*Z3*Z4;X1*X5*Z2*Z3*Z4;X1*Y5*Z2*Z3*Z4;X1*Z2*Z3*Z4*Z5;            Y1;         X5*Y1;         Y1*Y5;         Y1*Z5;         X4*Y1;      X4*X5*Y1;      X4*Y1*Y5;      X4*Y1*Z5;         Y1*Y4;      X5*Y1*Y4;      Y1*Y4*Y5;      Y1*Y4*Z5;         Y1*Z4;      X5*Y1*Z4;      Y1*Y5*Z4;      Y1*Z4*Z5;         X3*Y1;      X3*X5*Y1;      X3*Y1*Y5;      X3*Y1*Z5;      X3*X4*Y1;   X3*X4*X5*Y1;   X3*X4*Y1*Y5;   X3*X4*Y1*Z5;      X3*Y1*Y4;   X3*X5*Y1*Y4;   X3*Y1*Y4*Y5;   X3*Y1*Y4*Z5;      X3*Y1*Z4;   X3*X5*Y1*Z4;   X3*Y1*Y5*Z4;   X3*Y1*Z4*Z5;         Y1*Y3;      X5*Y1*Y3;      Y1*Y3*Y5;      Y1*Y3*Z5;      X4*Y1*Y3;   X4*X5*Y1*Y3;   X4*Y1*Y3*Y5;   X4*Y1*Y3*Z5;      Y1*Y3*Y4;   X5*Y1*Y3*Y4;   Y1*Y3*Y4*Y5;   Y1*Y3*Y4*Z5;      Y1*Y3*Z4;   X5*Y1*Y3*Z4;   Y1*Y3*Y5*Z4;   Y1*Y3*Z4*Z5;         Y1*Z3;      X5*Y1*Z3;      Y1*Y5*Z3;      Y1*Z3*Z5;      X4*Y1*Z3;   X4*X5*Y1*Z3;   X4*Y1*Y5*Z3;   X4*Y1*Z3*Z5;      Y1*Y4*Z3;   X5*Y1*Y4*Z3;   Y1*Y4*Y5*Z3;   Y1*Y4*Z3*Z5;      Y1*Z3*Z4;   X5*Y1*Z3*Z4;   Y1*Y5*Z3*Z4;   Y1*Z3*Z4*Z5;         X2*Y1;      X2*X5*Y1;      X2*Y1*Y5;      X2*Y1*Z5;      X2*X4*Y1;   X2*X4*X5*Y1;   X2*X4*Y1*Y5;   X2*X4*Y1*Z5;      X2*Y1*Y4;   X2*X5*Y1*Y4;   X2*Y1*Y4*Y5;   X2*Y1*Y4*Z5;      X2*Y1*Z4;   X2*X5*Y1*Z4;   X2*Y1*Y5*Z4;   X2*Y1*Z4*Z5;      X2*X3*Y1;   X2*X3*X5*Y1;   X2*X3*Y1*Y5;   X2*X3*Y1*Z5;   X2*X3*X4*Y1;X2*X3*X4*X5*Y1;X2*X3*X4*Y1*Y5;X2*X3*X4*Y1*Z5;   X2*X3*Y1*Y4;X2*X3*X5*Y1*Y4;X2*X3*Y1*Y4*Y5;X2*X3*Y1*Y4*Z5;   X2*X3*Y1*Z4;X2*X3*X5*Y1*Z4;X2*X3*Y1*Y5*Z4;X2*X3*Y1*Z4*Z5;      X2*Y1*Y3;   X2*X5*Y1*Y3;   X2*Y1*Y3*Y5;   X2*Y1*Y3*Z5;   X2*X4*Y1*Y3;X2*X4*X5*Y1*Y3;X2*X4*Y1*Y3*Y5;X2*X4*Y1*Y3*Z5;   X2*Y1*Y3*Y4;X2*X5*Y1*Y3*Y4;X2*Y1*Y3*Y4*Y5;X2*Y1*Y3*Y4*Z5;   X2*Y1*Y3*Z4;X2*X5*Y1*Y3*Z4;X2*Y1*Y3*Y5*Z4;X2*Y1*Y3*Z4*Z5;      X2*Y1*Z3;   X2*X5*Y1*Z3;   X2*Y1*Y5*Z3;   X2*Y1*Z3*Z5;   X2*X4*Y1*Z3;X2*X4*X5*Y1*Z3;X2*X4*Y1*Y5*Z3;X2*X4*Y1*Z3*Z5;   X2*Y1*Y4*Z3;X2*X5*Y1*Y4*Z3;X2*Y1*Y4*Y5*Z3;X2*Y1*Y4*Z3*Z5;   X2*Y1*Z3*Z4;X2*X5*Y1*Z3*Z4;X2*Y1*Y5*Z3*Z4;X2*Y1*Z3*Z4*Z5;         Y1*Y2;      X5*Y1*Y2;      Y1*Y2*Y5;      Y1*Y2*Z5;      X4*Y1*Y2;   X4*X5*Y1*Y2;   X4*Y1*Y2*Y5;   X4*Y1*Y2*Z5;      Y1*Y2*Y4;   X5*Y1*Y2*Y4;   Y1*Y2*Y4*Y5;   Y1*Y2*Y4*Z5;      Y1*Y2*Z4;   X5*Y1*Y2*Z4;   Y1*Y2*Y5*Z4;   Y1*Y2*Z4*Z5;      X3*Y1*Y2;   X3*X5*Y1*Y2;   X3*Y1*Y2*Y5;   X3*Y1*Y2*Z5;   X3*X4*Y1*Y2;X3*X4*X5*Y1*Y2;X3*X4*Y1*Y2*Y5;X3*X4*Y1*Y2*Z5;   X3*Y1*Y2*Y4;X3*X5*Y1*Y2*Y4;X3*Y1*Y2*Y4*Y5;X3*Y1*Y2*Y4*Z5;   X3*Y1*Y2*Z4;X3*X5*Y1*Y2*Z4;X3*Y1*Y2*Y5*Z4;X3*Y1*Y2*Z4*Z5;      Y1*Y2*Y3;   X5*Y1*Y2*Y3;   Y1*Y2*Y3*Y5;   Y1*Y2*Y3*Z5;   X4*Y1*Y2*Y3;X4*X5*Y1*Y2*Y3;X4*Y1*Y2*Y3*Y5;X4*Y1*Y2*Y3*Z5;   Y1*Y2*Y3*Y4;X5*Y1*Y2*Y3*Y4;Y1*Y2*Y3*Y4*Y5;Y1*Y2*Y3*Y4*Z5;   Y1*Y2*Y3*Z4;X5*Y1*Y2*Y3*Z4;Y1*Y2*Y3*Y5*Z4;Y1*Y2*Y3*Z4*Z5;      Y1*Y2*Z3;   X5*Y1*Y2*Z3;   Y1*Y2*Y5*Z3;   Y1*Y2*Z3*Z5;   X4*Y1*Y2*Z3;X4*X5*Y1*Y2*Z3;X4*Y1*Y2*Y5*Z3;X4*Y1*Y2*Z3*Z5;   Y1*Y2*Y4*Z3;X5*Y1*Y2*Y4*Z3;Y1*Y2*Y4*Y5*Z3;Y1*Y2*Y4*Z3*Z5;   Y1*Y2*Z3*Z4;X5*Y1*Y2*Z3*Z4;Y1*Y2*Y5*Z3*Z4;Y1*Y2*Z3*Z4*Z5;         Y1*Z2;      X5*Y1*Z2;      Y1*Y5*Z2;      Y1*Z2*Z5;      X4*Y1*Z2;   X4*X5*Y1*Z2;   X4*Y1*Y5*Z2;   X4*Y1*Z2*Z5;      Y1*Y4*Z2;   X5*Y1*Y4*Z2;   Y1*Y4*Y5*Z2;   Y1*Y4*Z2*Z5;      Y1*Z2*Z4;   X5*Y1*Z2*Z4;   Y1*Y5*Z2*Z4;   Y1*Z2*Z4*Z5;      X3*Y1*Z2;   X3*X5*Y1*Z2;   X3*Y1*Y5*Z2;   X3*Y1*Z2*Z5;   X3*X4*Y1*Z2;X3*X4*X5*Y1*Z2;X3*X4*Y1*Y5*Z2;X3*X4*Y1*Z2*Z5;   X3*Y1*Y4*Z2;X3*X5*Y1*Y4*Z2;X3*Y1*Y4*Y5*Z2;X3*Y1*Y4*Z2*Z5;   X3*Y1*Z2*Z4;X3*X5*Y1*Z2*Z4;X3*Y1*Y5*Z2*Z4;X3*Y1*Z2*Z4*Z5;      Y1*Y3*Z2;   X5*Y1*Y3*Z2;   Y1*Y3*Y5*Z2;   Y1*Y3*Z2*Z5;   X4*Y1*Y3*Z2;X4*X5*Y1*Y3*Z2;X4*Y1*Y3*Y5*Z2;X4*Y1*Y3*Z2*Z5;   Y1*Y3*Y4*Z2;X5*Y1*Y3*Y4*Z2;Y1*Y3*Y4*Y5*Z2;Y1*Y3*Y4*Z2*Z5;   Y1*Y3*Z2*Z4;X5*Y1*Y3*Z2*Z4;Y1*Y3*Y5*Z2*Z4;Y1*Y3*Z2*Z4*Z5;      Y1*Z2*Z3;   X5*Y1*Z2*Z3;   Y1*Y5*Z2*Z3;   Y1*Z2*Z3*Z5;   X4*Y1*Z2*Z3;X4*X5*Y1*Z2*Z3;X4*Y1*Y5*Z2*Z3;X4*Y1*Z2*Z3*Z5;   Y1*Y4*Z2*Z3;X5*Y1*Y4*Z2*Z3;Y1*Y4*Y5*Z2*Z3;Y1*Y4*Z2*Z3*Z5;   Y1*Z2*Z3*Z4;X5*Y1*Z2*Z3*Z4;Y1*Y5*Z2*Z3*Z4;Y1*Z2*Z3*Z4*Z5;            Z1;         X5*Z1;         Y5*Z1;         Z1*Z5;         X4*Z1;      X4*X5*Z1;      X4*Y5*Z1;      X4*Z1*Z5;         Y4*Z1;      X5*Y4*Z1;      Y4*Y5*Z1;      Y4*Z1*Z5;         Z1*Z4;      X5*Z1*Z4;      Y5*Z1*Z4;      Z1*Z4*Z5;         X3*Z1;      X3*X5*Z1;      X3*Y5*Z1;      X3*Z1*Z5;      X3*X4*Z1;   X3*X4*X5*Z1;   X3*X4*Y5*Z1;   X3*X4*Z1*Z5;      X3*Y4*Z1;   X3*X5*Y4*Z1;   X3*Y4*Y5*Z1;   X3*Y4*Z1*Z5;      X3*Z1*Z4;   X3*X5*Z1*Z4;   X3*Y5*Z1*Z4;   X3*Z1*Z4*Z5;         Y3*Z1;      X5*Y3*Z1;      Y3*Y5*Z1;      Y3*Z1*Z5;      X4*Y3*Z1;   X4*X5*Y3*Z1;   X4*Y3*Y5*Z1;   X4*Y3*Z1*Z5;      Y3*Y4*Z1;   X5*Y3*Y4*Z1;   Y3*Y4*Y5*Z1;   Y3*Y4*Z1*Z5;      Y3*Z1*Z4;   X5*Y3*Z1*Z4;   Y3*Y5*Z1*Z4;   Y3*Z1*Z4*Z5;         Z1*Z3;      X5*Z1*Z3;      Y5*Z1*Z3;      Z1*Z3*Z5;      X4*Z1*Z3;   X4*X5*Z1*Z3;   X4*Y5*Z1*Z3;   X4*Z1*Z3*Z5;      Y4*Z1*Z3;   X5*Y4*Z1*Z3;   Y4*Y5*Z1*Z3;   Y4*Z1*Z3*Z5;      Z1*Z3*Z4;   X5*Z1*Z3*Z4;   Y5*Z1*Z3*Z4;   Z1*Z3*Z4*Z5;         X2*Z1;      X2*X5*Z1;      X2*Y5*Z1;      X2*Z1*Z5;      X2*X4*Z1;   X2*X4*X5*Z1;   X2*X4*Y5*Z1;   X2*X4*Z1*Z5;      X2*Y4*Z1;   X2*X5*Y4*Z1;   X2*Y4*Y5*Z1;   X2*Y4*Z1*Z5;      X2*Z1*Z4;   X2*X5*Z1*Z4;   X2*Y5*Z1*Z4;   X2*Z1*Z4*Z5;      X2*X3*Z1;   X2*X3*X5*Z1;   X2*X3*Y5*Z1;   X2*X3*Z1*Z5;   X2*X3*X4*Z1;X2*X3*X4*X5*Z1;X2*X3*X4*Y5*Z1;X2*X3*X4*Z1*Z5;   X2*X3*Y4*Z1;X2*X3*X5*Y4*Z1;X2*X3*Y4*Y5*Z1;X2*X3*Y4*Z1*Z5;   X2*X3*Z1*Z4;X2*X3*X5*Z1*Z4;X2*X3*Y5*Z1*Z4;X2*X3*Z1*Z4*Z5;      X2*Y3*Z1;   X2*X5*Y3*Z1;   X2*Y3*Y5*Z1;   X2*Y3*Z1*Z5;   X2*X4*Y3*Z1;X2*X4*X5*Y3*Z1;X2*X4*Y3*Y5*Z1;X2*X4*Y3*Z1*Z5;   X2*Y3*Y4*Z1;X2*X5*Y3*Y4*Z1;X2*Y3*Y4*Y5*Z1;X2*Y3*Y4*Z1*Z5;   X2*Y3*Z1*Z4;X2*X5*Y3*Z1*Z4;X2*Y3*Y5*Z1*Z4;X2*Y3*Z1*Z4*Z5;      X2*Z1*Z3;   X2*X5*Z1*Z3;   X2*Y5*Z1*Z3;   X2*Z1*Z3*Z5;   X2*X4*Z1*Z3;X2*X4*X5*Z1*Z3;X2*X4*Y5*Z1*Z3;X2*X4*Z1*Z3*Z5;   X2*Y4*Z1*Z3;X2*X5*Y4*Z1*Z3;X2*Y4*Y5*Z1*Z3;X2*Y4*Z1*Z3*Z5;   X2*Z1*Z3*Z4;X2*X5*Z1*Z3*Z4;X2*Y5*Z1*Z3*Z4;X2*Z1*Z3*Z4*Z5;         Y2*Z1;      X5*Y2*Z1;      Y2*Y5*Z1;      Y2*Z1*Z5;      X4*Y2*Z1;   X4*X5*Y2*Z1;   X4*Y2*Y5*Z1;   X4*Y2*Z1*Z5;      Y2*Y4*Z1;   X5*Y2*Y4*Z1;   Y2*Y4*Y5*Z1;   Y2*Y4*Z1*Z5;      Y2*Z1*Z4;   X5*Y2*Z1*Z4;   Y2*Y5*Z1*Z4;   Y2*Z1*Z4*Z5;      X3*Y2*Z1;   X3*X5*Y2*Z1;   X3*Y2*Y5*Z1;   X3*Y2*Z1*Z5;   X3*X4*Y2*Z1;X3*X4*X5*Y2*Z1;X3*X4*Y2*Y5*Z1;X3*X4*Y2*Z1*Z5;   X3*Y2*Y4*Z1;X3*X5*Y2*Y4*Z1;X3*Y2*Y4*Y5*Z1;X3*Y2*Y4*Z1*Z5;   X3*Y2*Z1*Z4;X3*X5*Y2*Z1*Z4;X3*Y2*Y5*Z1*Z4;X3*Y2*Z1*Z4*Z5;      Y2*Y3*Z1;   X5*Y2*Y3*Z1;   Y2*Y3*Y5*Z1;   Y2*Y3*Z1*Z5;   X4*Y2*Y3*Z1;X4*X5*Y2*Y3*Z1;X4*Y2*Y3*Y5*Z1;X4*Y2*Y3*Z1*Z5;   Y2*Y3*Y4*Z1;X5*Y2*Y3*Y4*Z1;Y2*Y3*Y4*Y5*Z1;Y2*Y3*Y4*Z1*Z5;   Y2*Y3*Z1*Z4;X5*Y2*Y3*Z1*Z4;Y2*Y3*Y5*Z1*Z4;Y2*Y3*Z1*Z4*Z5;      Y2*Z1*Z3;   X5*Y2*Z1*Z3;   Y2*Y5*Z1*Z3;   Y2*Z1*Z3*Z5;   X4*Y2*Z1*Z3;X4*X5*Y2*Z1*Z3;X4*Y2*Y5*Z1*Z3;X4*Y2*Z1*Z3*Z5;   Y2*Y4*Z1*Z3;X5*Y2*Y4*Z1*Z3;Y2*Y4*Y5*Z1*Z3;Y2*Y4*Z1*Z3*Z5;   Y2*Z1*Z3*Z4;X5*Y2*Z1*Z3*Z4;Y2*Y5*Z1*Z3*Z4;Y2*Z1*Z3*Z4*Z5;         Z1*Z2;      X5*Z1*Z2;      Y5*Z1*Z2;      Z1*Z2*Z5;      X4*Z1*Z2;   X4*X5*Z1*Z2;   X4*Y5*Z1*Z2;   X4*Z1*Z2*Z5;      Y4*Z1*Z2;   X5*Y4*Z1*Z2;   Y4*Y5*Z1*Z2;   Y4*Z1*Z2*Z5;      Z1*Z2*Z4;   X5*Z1*Z2*Z4;   Y5*Z1*Z2*Z4;   Z1*Z2*Z4*Z5;      X3*Z1*Z2;   X3*X5*Z1*Z2;   X3*Y5*Z1*Z2;   X3*Z1*Z2*Z5;   X3*X4*Z1*Z2;X3*X4*X5*Z1*Z2;X3*X4*Y5*Z1*Z2;X3*X4*Z1*Z2*Z5;   X3*Y4*Z1*Z2;X3*X5*Y4*Z1*Z2;X3*Y4*Y5*Z1*Z2;X3*Y4*Z1*Z2*Z5;   X3*Z1*Z2*Z4;X3*X5*Z1*Z2*Z4;X3*Y5*Z1*Z2*Z4;X3*Z1*Z2*Z4*Z5;      Y3*Z1*Z2;   X5*Y3*Z1*Z2;   Y3*Y5*Z1*Z2;   Y3*Z1*Z2*Z5;   X4*Y3*Z1*Z2;X4*X5*Y3*Z1*Z2;X4*Y3*Y5*Z1*Z2;X4*Y3*Z1*Z2*Z5;   Y3*Y4*Z1*Z2;X5*Y3*Y4*Z1*Z2;Y3*Y4*Y5*Z1*Z2;Y3*Y4*Z1*Z2*Z5;   Y3*Z1*Z2*Z4;X5*Y3*Z1*Z2*Z4;Y3*Y5*Z1*Z2*Z4;Y3*Z1*Z2*Z4*Z5;      Z1*Z2*Z3;   X5*Z1*Z2*Z3;   Y5*Z1*Z2*Z3;   Z1*Z2*Z3*Z5;   X4*Z1*Z2*Z3;X4*X5*Z1*Z2*Z3;X4*Y5*Z1*Z2*Z3;X4*Z1*Z2*Z3*Z5;   Y4*Z1*Z2*Z3;X5*Y4*Z1*Z2*Z3;Y4*Y5*Z1*Z2*Z3;Y4*Z1*Z2*Z3*Z5;   Z1*Z2*Z3*Z4;X5*Z1*Z2*Z3*Z4;Y5*Z1*Z2*Z3*Z4;Z1*Z2*Z3*Z4*Z5
D51;0.1429;0;0;0.5;0;0.125;0;0.125;0;0;0;0;0.5;0.125;0;0.125;0;0.125;0;-0.125;0.125;0;0;0.125;0;0;0;0;-0.125;0.125;0;-0.25;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.5;-0.125;0;0.125;-0.125;0.125;0;0;0;0;0;0;0.125;0;0;-0.125;0;0.125;0;-0.125;0.125;0;0;0.125;0;0;0;0;0.125;0.125;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0.125;0;0;0.125;0;0;0.125;0;0;0;0;0.25;0.125;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.5;-0.125;0;0.125;0.125;0.125;0;0.25;0;0;0;0;0.125;0;0;-0.125;0.125;0.125;0;0;0.125;0;0;0.125;0;0;0;0;0;0.125;0;-0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;-0.25;0;-0.125;0;0.125;0;0.125;0;0;0;0;-0.125;-0.125;0;-0.25;0;0.125;0;0.125;0.125;0;0;0.125;0;0;0;0;-0.125;0.125;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0.125;0;0.25;0.125;0;0;0.125;0;0;0;0;0;0.125;0;0.125;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.125;0.125;0;0;0.125;0;0;0.125;0;0;0;0;-0.25;0.125;0;-0.125;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0;0.125;0.125;0;0;0.125;0;0;0;0;-0.125;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.5;0.125;0;0.125;-0.125;0.125;0;0;0;0;0;0;0.125;0.25;0;-0.125;0.125;0.125;0;0;0.125;0;0;0.125;0;0;0;0;0;0.125;0;-0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0;0;-0.125;-0.25;0.125;0;-0.125;0;0;0;0;-0.125;0.125;0;-0.25;-0.125;0.125;0;-0.25;0.125;0;0;0.125;0;0;0;0;0;0.125;0;-0.125;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0.125;0;0;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0;-0.125;0.125;0;0;0.125;0;0;0;0;0.125;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.125;0;0;-0.125;0;0.125;0;0.125;0;0;0;0;-0.125;0.125;0;-0.25;0.25;0.125;0;0.125;0.125;0;0;0.125;0;0;0;0;0.125;0.125;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.125;-0.125;0;-0.25;-0.125;0.125;0;0;0;0;0;0;-0.25;0;0;-0.25
D52;0.1111;-1;0;0;-1;1;0;0;0;0;0;0;0;0;0;0;-1;1;0;0;1;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;1;0;0;1;-1;0;0;0;0;0;0;0;0;0;0;1;-1;0;0;-1;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;1;0;0;1;-1;0;0;0;0;0;0;0;0;0;0;1;-1;0;0;-1;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;-1;0;0;-1;1;0;0;0;0;0;0;0;0;0;0;-1;1;0;0;1;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
L5;0.1429;0;0;1;1;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;0;-1;-1;0;0;-1;0;0;0;0;0;0;0;0;-1;0;0;-1;-1;0;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;1;1;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;0;-1;-1;0;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;1;1;0;0;1;0;0;0;0;0;0;0;0;1;0;0;1;1;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;0;-1;-1;0;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
R5;0.2459;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0.4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667
AME;0.2459;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.4;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.2667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;-0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.2667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.1333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.0667;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0


==> tomo5_XY.csv <==
State;v_crit;          X5;            Y5;            X4;         X4*X5;         X4*Y5;            Y4;         X5*Y4;         Y4*Y5;            X3;         X3*X5;         X3*Y5;         X3*X4;      X3*X4*X5;      X3*X4*Y5;         X3*Y4;      X3*X5*Y4;      X3*Y4*Y5;            Y3;         X5*Y3;         Y3*Y5;         X4*Y3;      X4*X5*Y3;      X4*Y3*Y5;         Y3*Y4;      X5*Y3*Y4;      Y3*Y4*Y5;            X2;         X2*X5;         X2*Y5;         X2*X4;      X2*X4*X5;      X2*X4*Y5;         X2*Y4;      X2*X5*Y4;      X2*Y4*Y5;         X2*X3;      X2*X3*X5;      X2*X3*Y5;      X2*X3*X4;   X2*X3*X4*X5;   X2*X3*X4*Y5;      X2*X3*Y4;   X2*X3*X5*Y4;   X2*X3*Y4*Y5;         X2*Y3;      X2*X5*Y3;      X2*Y3*Y5;      X2*X4*Y3;   X2*X4*X5*Y3;   X2*X4*Y3*Y5;      X2*Y3*Y4;   X2*X5*Y3*Y4;   X2*Y3*Y4*Y5;            Y2;         X5*Y2;         Y2*Y5;         X4*Y2;      X4*X5*Y2;      X4*Y2*Y5;         Y2*Y4;      X5*Y2*Y4;      Y2*Y4*Y5;         X3*Y2;      X3*X5*Y2;      X3*Y2*Y5;      X3*X4*Y2;   X3*X4*X5*Y2;   X3*X4*Y2*Y5;      X3*Y2*Y4;   X3*X5*Y2*Y4;   X3*Y2*Y4*Y5;         Y2*Y3;      X5*Y2*Y3;      Y2*Y3*Y5;      X4*Y2*Y3;   X4*X5*Y2*Y3;   X4*Y2*Y3*Y5;      Y2*Y3*Y4;   X5*Y2*Y3*Y4;   Y2*Y3*Y4*Y5;            X1;         X1*X5;         X1*Y5;         X1*X4;      X1*X4*X5;      X1*X4*Y5;         X1*Y4;      X1*X5*Y4;      X1*Y4*Y5;         X1*X3;      X1*X3*X5;      X1*X3*Y5;      X1*X3*X4;   X1*X3*X4*X5;   X1*X3*X4*Y5;      X1*X3*Y4;   X1*X3*X5*Y4;   X1*X3*Y4*Y5;         X1*Y3;      X1*X5*Y3;      X1*Y3*Y5;      X1*X4*Y3;   X1*X4*X5*Y3;   X1*X4*Y3*Y5;      X1*Y3*Y4;   X1*X5*Y3*Y4;   X1*Y3*Y4*Y5;         X1*X2;      X1*X2*X5;      X1*X2*Y5;      X1*X2*X4;   X1*X2*X4*X5;   X1*X2*X4*Y5;      X1*X2*Y4;   X1*X2*X5*Y4;   X1*X2*Y4*Y5;      X1*X2*X3;   X1*X2*X3*X5;   X1*X2*X3*Y5;   X1*X2*X3*X4;X1*X2*X3*X4*X5;X1*X2*X3*X4*Y5;   X1*X2*X3*Y4;X1*X2*X3*X5*Y4;X1*X2*X3*Y4*Y5;      X1*X2*Y3;   X1*X2*X5*Y3;   X1*X2*Y3*Y5;   X1*X2*X4*Y3;X1*X2*X4*X5*Y3;X1*X2*X4*Y3*Y5;   X1*X2*Y3*Y4;X1*X2*X5*Y3*Y4;X1*X2*Y3*Y4*Y5;         X1*Y2;      X1*X5*Y2;      X1*Y2*Y5;      X1*X4*Y2;   X1*X4*X5*Y2;   X1*X4*Y2*Y5;      X1*Y2*Y4;   X1*X5*Y2*Y4;   X1*Y2*Y4*Y5;      X1*X3*Y2;   X1*X3*X5*Y2;   X1*X3*Y2*Y5;   X1*X3*X4*Y2;X1*X3*X4*X5*Y2;X1*X3*X4*Y2*Y5;   X1*X3*Y2*Y4;X1*X3*X5*Y2*Y4;X1*X3*Y2*Y4*Y5;      X1*Y2*Y3;   X1*X5*Y2*Y3;   X1*Y2*Y3*Y5;   X1*X4*Y2*Y3;X1*X4*X5*Y2*Y3;X1*X4*Y2*Y3*Y5;   X1*Y2*Y3*Y4;X1*X5*Y2*Y3*Y4;X1*Y2*Y3*Y4*Y5;            Y1;         X5*Y1;         Y1*Y5;         X4*Y1;      X4*X5*Y1;      X4*Y1*Y5;         Y1*Y4;      X5*Y1*Y4;      Y1*Y4*Y5;         X3*Y1;      X3*X5*Y1;      X3*Y1*Y5;      X3*X4*Y1;   X3*X4*X5*Y1;   X3*X4*Y1*Y5;      X3*Y1*Y4;   X3*X5*Y1*Y4;   X3*Y1*Y4*Y5;         Y1*Y3;      X5*Y1*Y3;      Y1*Y3*Y5;      X4*Y1*Y3;   X4*X5*Y1*Y3;   X4*Y1*Y3*Y5;      Y1*Y3*Y4;   X5*Y1*Y3*Y4;   Y1*Y3*Y4*Y5;         X2*Y1;      X2*X5*Y1;      X2*Y1*Y5;      X2*X4*Y1;   X2*X4*X5*Y1;   X2*X4*Y1*Y5;      X2*Y1*Y4;   X2*X5*Y1*Y4;   X2*Y1*Y4*Y5;      X2*X3*Y1;   X2*X3*X5*Y1;   X2*X3*Y1*Y5;   X2*X3*X4*Y1;X2*X3*X4*X5*Y1;X2*X3*X4*Y1*Y5;   X2*X3*Y1*Y4;X2*X3*X5*Y1*Y4;X2*X3*Y1*Y4*Y5;      X2*Y1*Y3;   X2*X5*Y1*Y3;   X2*Y1*Y3*Y5;   X2*X4*Y1*Y3;X2*X4*X5*Y1*Y3;X2*X4*Y1*Y3*Y5;   X2*Y1*Y3*Y4;X2*X5*Y1*Y3*Y4;X2*Y1*Y3*Y4*Y5;         Y1*Y2;      X5*Y1*Y2;      Y1*Y2*Y5;      X4*Y1*Y2;   X4*X5*Y1*Y2;   X4*Y1*Y2*Y5;      Y1*Y2*Y4;   X5*Y1*Y2*Y4;   Y1*Y2*Y4*Y5;      X3*Y1*Y2;   X3*X5*Y1*Y2;   X3*Y1*Y2*Y5;   X3*X4*Y1*Y2;X3*X4*X5*Y1*Y2;X3*X4*Y1*Y2*Y5;   X3*Y1*Y2*Y4;X3*X5*Y1*Y2*Y4;X3*Y1*Y2*Y4*Y5;      Y1*Y2*Y3;   X5*Y1*Y2*Y3;   Y1*Y2*Y3*Y5;   X4*Y1*Y2*Y3;X4*X5*Y1*Y2*Y3;X4*Y1*Y2*Y3*Y5;   Y1*Y2*Y3*Y4;X5*Y1*Y2*Y3*Y4;Y1*Y2*Y3*Y4*Y5
GHZ;0.25;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.25;0;0;0;-0.25;0;0;0;0;0;-0.25;0;-0.25;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.25;0;-0.25;0;0;0;0;0;-0.25;0;0;0;0.25;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.25;0;-0.25;0;0;0;0;0;-0.25;0;0;0;0.25;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.25;0;0;0;0.25;0;0;0;0;0;0.25;0;0.25;0


==> tomo5_XZ.csv <==
State;v_crit;          X5;           Z5;            X4;         X4*X5;         X4*Z5;           Z4;         X5*Z4;        Z4*Z5;            X3;         X3*X5;         X3*Z5;         X3*X4;      X3*X4*X5;      X3*X4*Z5;         X3*Z4;      X3*X5*Z4;      X3*Z4*Z5;           Z3;         X5*Z3;        Z3*Z5;         X4*Z3;      X4*X5*Z3;      X4*Z3*Z5;        Z3*Z4;      X5*Z3*Z4;     Z3*Z4*Z5;            X2;         X2*X5;         X2*Z5;         X2*X4;      X2*X4*X5;      X2*X4*Z5;         X2*Z4;      X2*X5*Z4;      X2*Z4*Z5;         X2*X3;      X2*X3*X5;      X2*X3*Z5;      X2*X3*X4;   X2*X3*X4*X5;   X2*X3*X4*Z5;      X2*X3*Z4;   X2*X3*X5*Z4;   X2*X3*Z4*Z5;         X2*Z3;      X2*X5*Z3;      X2*Z3*Z5;      X2*X4*Z3;   X2*X4*X5*Z3;   X2*X4*Z3*Z5;      X2*Z3*Z4;   X2*X5*Z3*Z4;   X2*Z3*Z4*Z5;           Z2;         X5*Z2;        Z2*Z5;         X4*Z2;      X4*X5*Z2;      X4*Z2*Z5;        Z2*Z4;      X5*Z2*Z4;     Z2*Z4*Z5;         X3*Z2;      X3*X5*Z2;      X3*Z2*Z5;      X3*X4*Z2;   X3*X4*X5*Z2;   X3*X4*Z2*Z5;      X3*Z2*Z4;   X3*X5*Z2*Z4;   X3*Z2*Z4*Z5;        Z2*Z3;      X5*Z2*Z3;     Z2*Z3*Z5;      X4*Z2*Z3;   X4*X5*Z2*Z3;   X4*Z2*Z3*Z5;     Z2*Z3*Z4;   X5*Z2*Z3*Z4;  Z2*Z3*Z4*Z5;            X1;         X1*X5;         X1*Z5;         X1*X4;      X1*X4*X5;      X1*X4*Z5;         X1*Z4;      X1*X5*Z4;      X1*Z4*Z5;         X1*X3;      X1*X3*X5;      X1*X3*Z5;      X1*X3*X4;   X1*X3*X4*X5;   X1*X3*X4*Z5;      X1*X3*Z4;   X1*X3*X5*Z4;   X1*X3*Z4*Z5;         X1*Z3;      X1*X5*Z3;      X1*Z3*Z5;      X1*X4*Z3;   X1*X4*X5*Z3;   X1*X4*Z3*Z5;      X1*Z3*Z4;   X1*X5*Z3*Z4;   X1*Z3*Z4*Z5;         X1*X2;      X1*X2*X5;      X1*X2*Z5;      X1*X2*X4;   X1*X2*X4*X5;   X1*X2*X4*Z5;      X1*X2*Z4;   X1*X2*X5*Z4;   X1*X2*Z4*Z5;      X1*X2*X3;   X1*X2*X3*X5;   X1*X2*X3*Z5;   X1*X2*X3*X4;X1*X2*X3*X4*X5;X1*X2*X3*X4*Z5;   X1*X2*X3*Z4;X1*X2*X3*X5*Z4;X1*X2*X3*Z4*Z5;      X1*X2*Z3;   X1*X2*X5*Z3;   X1*X2*Z3*Z5;   X1*X2*X4*Z3;X1*X2*X4*X5*Z3;X1*X2*X4*Z3*Z5;   X1*X2*Z3*Z4;X1*X2*X5*Z3*Z4;X1*X2*Z3*Z4*Z5;         X1*Z2;      X1*X5*Z2;      X1*Z2*Z5;      X1*X4*Z2;   X1*X4*X5*Z2;   X1*X4*Z2*Z5;      X1*Z2*Z4;   X1*X5*Z2*Z4;   X1*Z2*Z4*Z5;      X1*X3*Z2;   X1*X3*X5*Z2;   X1*X3*Z2*Z5;   X1*X3*X4*Z2;X1*X3*X4*X5*Z2;X1*X3*X4*Z2*Z5;   X1*X3*Z2*Z4;X1*X3*X5*Z2*Z4;X1*X3*Z2*Z4*Z5;      X1*Z2*Z3;   X1*X5*Z2*Z3;   X1*Z2*Z3*Z5;   X1*X4*Z2*Z3;X1*X4*X5*Z2*Z3;X1*X4*Z2*Z3*Z5;   X1*Z2*Z3*Z4;X1*X5*Z2*Z3*Z4;X1*Z2*Z3*Z4*Z5;           Z1;         X5*Z1;        Z1*Z5;         X4*Z1;      X4*X5*Z1;      X4*Z1*Z5;        Z1*Z4;      X5*Z1*Z4;     Z1*Z4*Z5;         X3*Z1;      X3*X5*Z1;      X3*Z1*Z5;      X3*X4*Z1;   X3*X4*X5*Z1;   X3*X4*Z1*Z5;      X3*Z1*Z4;   X3*X5*Z1*Z4;   X3*Z1*Z4*Z5;        Z1*Z3;      X5*Z1*Z3;     Z1*Z3*Z5;      X4*Z1*Z3;   X4*X5*Z1*Z3;   X4*Z1*Z3*Z5;     Z1*Z3*Z4;   X5*Z1*Z3*Z4;  Z1*Z3*Z4*Z5;         X2*Z1;      X2*X5*Z1;      X2*Z1*Z5;      X2*X4*Z1;   X2*X4*X5*Z1;   X2*X4*Z1*Z5;      X2*Z1*Z4;   X2*X5*Z1*Z4;   X2*Z1*Z4*Z5;      X2*X3*Z1;   X2*X3*X5*Z1;   X2*X3*Z1*Z5;   X2*X3*X4*Z1;X2*X3*X4*X5*Z1;X2*X3*X4*Z1*Z5;   X2*X3*Z1*Z4;X2*X3*X5*Z1*Z4;X2*X3*Z1*Z4*Z5;      X2*Z1*Z3;   X2*X5*Z1*Z3;   X2*Z1*Z3*Z5;   X2*X4*Z1*Z3;X2*X4*X5*Z1*Z3;X2*X4*Z1*Z3*Z5;   X2*Z1*Z3*Z4;X2*X5*Z1*Z3*Z4;X2*Z1*Z3*Z4*Z5;        Z1*Z2;      X5*Z1*Z2;     Z1*Z2*Z5;      X4*Z1*Z2;   X4*X5*Z1*Z2;   X4*Z1*Z2*Z5;     Z1*Z2*Z4;   X5*Z1*Z2*Z4;  Z1*Z2*Z4*Z5;      X3*Z1*Z2;   X3*X5*Z1*Z2;   X3*Z1*Z2*Z5;   X3*X4*Z1*Z2;X3*X4*X5*Z1*Z2;X3*X4*Z1*Z2*Z5;   X3*Z1*Z2*Z4;X3*X5*Z1*Z2*Z4;X3*Z1*Z2*Z4*Z5;     Z1*Z2*Z3;   X5*Z1*Z2*Z3;  Z1*Z2*Z3*Z5;   X4*Z1*Z2*Z3;X4*X5*Z1*Z2*Z3;X4*Z1*Z2*Z3*Z5;  Z1*Z2*Z3*Z4;X5*Z1*Z2*Z3*Z4;Z1*Z2*Z3*Z4*Z5
D51;0.25;0;-1;0;0;0;-1;0;1;0;0;0;0;0;0;0;0;0;-1;0;1;0;0;0;1;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;0;0;0;1;0;-1;0;0;0;0;0;0;0;0;0;1;0;-1;0;0;0;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;0;0;0;1;0;-1;0;0;0;0;0;0;0;0;0;1;0;-1;0;0;0;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;-1;0;0;0;-1;0;1;0;0;0;0;0;0;0;0;0;-1;0;1;0;0;0;1;0;-1
D52;0.111;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;1;0;1
L5;0.333;0;-1;0;0;0;1;0;-1;-1;0;1;0;0;0;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;-1;0;0;0;1;0;-1;-1;0;1;0;0;0;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;0;0;0;-1;0;1;1;0;-1;0;0;0;1;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;0;0;0;-1;0;1;1;0;-1;0;0;0;1;0;-1;0;0;0;0;0;0;0;0;0
R5;0.6;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;-0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;-0.3333;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;-0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0.3333;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-0.3333
AME;0.333;0;-1;1;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;-1;0;1;0;0;0;1;0;-1;1;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;-1;0;1;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;0;-1;1;0;-1;0;0;0;-1;0;1;-1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;0;-1;1;0;-1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0

